On dynamic network entropy in cancer

The cellular phenotype is described by a complex network of molecular interactions. Elucidating network properties that distinguish disease from the healthy cellular state is therefore of critical importance for gaining systems-level insights into disease mechanisms and ultimately for developing improved therapies. By integrating gene expression data with a protein interaction network to induce a stochastic dynamics on the network, we here demonstrate that cancer cells are characterised by an increase in the dynamic network entropy, compared to cells of normal physiology. Using a fundamental relation between the macroscopic resilience of a dynamical system and the uncertainty (entropy) in the underlying microscopic processes, we argue that cancer cells will be more robust to random gene perturbations. In addition, we formally demonstrate that gene expression differences between normal and cancer tissue are anticorrelated with local dynamic entropy changes, thus providing a systemic link between gene expression changes at the nodes and their local network dynamics. In particular, we also find that genes which drive cell-proliferation in cancer cells and which often encode oncogenes are associated with reductions in the dynamic network entropy. In summary, our results support the view that the observed increased robustness of cancer cells to perturbation and therapy may be due to an increase in the dynamic network entropy that allows cells to adapt to the new cellular stresses. Conversely, genes that exhibit local flux entropy decreases in cancer may render cancer cells more susceptible to targeted intervention and may therefore represent promising drug targets.

==> SuppTab1pre.txt <==
	BLADDER	LUNG	GASTRIC	PANCREAS	CERVIX	LIVER
"PCC: z(dS) ~ k"	0.0479230875851666	0.075627393477964	0.169050282675004	0.0768189124711349	0.0785039787431809	0.077276347109344
"Pval: z(dS) ~ k"	0.539788670238721	0.101517113397094	0.084717786690796	0.00981959597793947	0.301761981790052	0.339211118086447
"PCC: z(dS) ~ t(dE)"	-0.340335578445709	-0.0263921582535992	-0.260498196163428	-0.129232709899602	-0.201173444727557	-0.139622598022715
"Pval: z(dS) ~ t(dE)"	7.24197910930387e-06	0.568173058226977	0.00727768521699762	1.32604138901631e-05	0.00759526498238323	0.0831464661017709
"PCC: z(dS) ~ t(dE) | k"	-0.351134906847063	-0.0420627509602445	-0.288355260479407	-0.138545937822166	-0.20307419115471	-0.154677363799269
"Pval: z(dS) ~ t(dE) | k"	1.68571004176697e-06	0.362933835638609	0.00235453473183752	2.67509730245788e-06	0.00652882219566145	0.0535794914367851


==> SuppTab2pre.txt <==
EntrezID	Symbol	dS	zS	pvS	k	t	pv(t)
9212	AURKB	-0.00816979448653399	-4.86764645408424	1.12935134116411e-06	149	9.05711524714954	1.61776424499011e-15
7083	TK1	-0.00792830684528667	-4.60117158733881	4.20121153750233e-06	73	9.40941608504238	2.20323763357316e-16
991	CDC20	-0.00787419556777991	-4.51719221399689	6.26650177138132e-06	50	13.0181949680076	2.18305430281214e-25
55143	CDCA8	-0.0162255826037239	-4.06791685765519	4.74352993319576e-05	26	10.2975189179505	1.37449425661069e-18
4605	MYBL2	-0.00938277787293629	-3.71223861873588	0.000205434169999248	39	6.32098965349791	3.7517724915259e-09
9368	SLC9A3R1	-0.00686735131450433	-3.43271142995744	0.000597577750848909	111	7.06017027797963	8.70558081351661e-11
3833	KIFC1	-0.00804240965444336	-3.42213468967311	0.000621315269971513	48	9.19711343732429	7.33835242546168e-16
9470	EIF4E2	-0.00664101192654698	-3.41819121487296	0.000630388023563409	114	2.67471824646195	0.00843145291579299
2584	GALK1	-0.00645694719589329	-3.4059033120286	0.000659455296029793	85	3.76356817500194	0.00025163642034375
891	CCNB1	-0.00756001480651491	-3.31124526624987	0.000928817612558202	93	10.5915716390151	2.53212605811505e-19
9055	PRC1	-0.0250934747890952	-3.30761613184638	0.00094093689501346	10	11.0934678542117	1.40270050501948e-20
4171	MCM2	-0.00550167159995141	-3.29924131342661	0.000969465339115799	84	11.1890901656405	8.07948118660093e-21
6790	AURKA	-0.00538177250906102	-3.20844152185164	0.00133456445974074	170	11.9511667869541	9.97143386506578e-23
6712	SPTBN2	-0.00787214763673205	-3.17602045163971	0.0014931042445859	55	6.49070378896898	1.60818236295512e-09
9133	CCNB2	-0.00847356794297838	-3.15284694157056	0.00161686559353039	56	12.546151893335	3.2576515218692e-24
3619	INCENP	-0.00805659685878624	-3.12461373121475	0.00178038681576742	25	3.20434776246279	0.001699776753526
5058	PAK1	-0.00415098978297834	-3.1092272972902	0.00187577353466666	140	0.03973052988694	0.968368367298415
1457	CSNK2A1	-0.00308856857955675	-3.10517711418798	0.00190165117164644	335	6.70813037091614	5.35012001364291e-10
9136	RRP9	-0.00886500322734207	-3.10413368366611	0.0019083708185477	40	1.19765136306062	0.23321243032963
3007	HIST1H1D	-0.00466531645612633	-2.98589917720914	0.00282745847635123	76	0.559287628113162	0.576919101094743
54821	ERCC6L	-0.00701129524578903	-2.89831021921726	0.00375179291174548	22	5.56733344957079	1.40199865283381e-07
1468	SLC25A10	-0.00849890585286772	-2.89237990557412	0.00382335320326668	57	6.05143438704305	1.40803491260089e-08
51203	NUSAP1	-0.0135318470745034	-2.85238379767843	0.00433926742365006	12	8.25898468259513	1.38805967954616e-13
4288	MKI67	-0.00991106837443567	-2.84279978254877	0.00447191532392346	42	10.7402153239818	1.07548204212701e-19
55379	LRRC59	-0.00523394760850948	-2.81197010427116	0.00492390795689635	151	5.70793082599544	7.26982019088891e-08
55388	MCM10	-0.00595150332605243	-2.73768536761264	0.00618732395779178	25	7.65466869888393	3.73096220153342e-12
54472	TOLLIP	-0.0106581727338977	-2.70455115526032	0.00683967375833161	14	3.74815223768096	0.000266009208369794
3014	H2AFX	-0.00462174451359942	-2.70378785589979	0.00685540412055211	125	3.73955020213388	0.000274364048452739
3337	DNAJB1	-0.00445318679823714	-2.70010268549256	0.00693180774508913	63	2.222799961536	0.0279416117575408
9111	NMI	-0.0112719987453573	-2.69927347316931	0.00694910464356786	16	4.15535221426915	5.82029822393984e-05
1063	CENPF	-0.00546378715345952	-2.65616298794517	0.00790354048337249	59	11.0136571530499	2.22282428082581e-20
990	CDC6	-0.00690607505177354	-2.63314953099085	0.00845970934740792	23	9.90752516651467	1.28687411187155e-17
55720	TSR1	-0.00373338712496007	-2.573605656034	0.0100644912082328	48	3.99526052370633	0.000107147222677078

